Phase Matching for Multimode Four-Wave Mixing in Few-Mode Fibers and Nano-Rib Waveguides

We compare phase matching for four-wave mixing using one, two, three, and four waveguide modes. For the comparison, we use numerical optimizations and an estimate of the generated idler power. We present results for few-mode fibers and nano-rib waveguides and show that for both waveguide types, four-wave mixing bandwidths and idler powers are best for one- and two-mode operation and that four-mode four-wave mixing is not feasible at all. Some nano-rib waveguides support three-mode four-wave mixing, albeit with much reduced bandwidth and reduced idler power.

==> figs/src/propa_3000_140-1.tsv <==
0	-inf
0.0264771431291624	-50.3274010046865
0.057175280090511	-43.7071852941703
0.0878734170518595	-40.0406598986834
0.118571554013205	-37.5045881030047
0.149269690974549	-35.5710839952891
0.179967827935893	-34.0128675040237
0.210665964897238	-32.7110566699048
0.241364101858582	-31.595600612801
0.272062238819926	-30.621729984032
0.30276037578127	-29.7590867630608
0.333458512742614	-28.9861347642355
0.364156649703959	-28.2870408304922
0.394854786665305	-27.649824188233
0.425552923626667	-27.0651992810272
0.456251060588028	-26.5258239202634
0.48694919754939	-26.0257916375732
0.517647334510751	-25.5602806781682
0.548345471472113	-25.1253032512767
0.579043608433474	-24.7175241173754
0.609741745394836	-24.3341251215079
0.640439882356197	-23.9727038870412
0.671138019317559	-23.6311954445697
0.70183615627892	-23.3078122347981
0.732534293240282	-23.0009962431891
0.763232430201644	-22.7093816699851
0.793930567162991	-22.4317642427324
0.824628704124318	-22.1670769798208
0.855326841085644	-21.9143697647929
0.886024978046971	-21.672793158963
0.916723115008298	-21.441584420379
0.947421251969625	-21.2200563846788
0.978119388930952	-21.0075875575087
1.00881752589228	-20.8036142291795
1.03951566285361	-20.6076232643947
1.07021379981493	-20.419146444662
1.10091193677626	-20.2377551708556
1.13161007373759	-20.0630563575362
1.16230821069891	-19.8946884230569
1.19300634766024	-19.732318202348
1.22370448462157	-19.5756378274113
1.25440262158289	-19.424362404737
1.28510075854422	-19.2782276066561
1.31579889550555	-19.1369879395979
1.34649703246687	-19.0004148399352
1.3771951694282	-18.8682953224059
1.40789330638953	-18.7404304126509
1.43859144335085	-18.6166340889323
1.46928958031218	-18.4967320229349
1.49998771727351	-18.3805607899011
1.53068585423483	-18.2679668462152
1.56138399119616	-18.1588059005702
1.59208212815749	-18.0529420309561
1.62278026511882	-17.9502471733546
1.65347840208014	-17.850600383679
1.68417653904147	-17.7538874624636
1.7148746760028	-17.6600003487256
1.74557281296412	-17.5688368261383
1.77627094992545	-17.4802999783695
1.80696908688678	-17.3942979367441
1.8376672238481	-17.3107434053031
1.86836536080943	-17.2295534838134
1.89906349777076	-17.1506492760008
1.92976163473208	-17.0739557607998
1.96045977169341	-16.9994014320332
1.99115790865474	-16.9269181799575
2.02185604561606	-16.8564409609763
2.05255418257739	-16.7879077191066
2.08325231953872	-16.7212591132948
2.11395045650004	-16.6564384750473
2.14464859346137	-16.5933915557594
2.1753467304227	-16.532066480418
2.20604486738403	-16.4724135041931
2.23674300434535	-16.4143849859295
2.26744114130668	-16.3579351849477
2.29813927826801	-16.3030202632184
2.32883741522933	-16.2495980999423
2.35953555219066	-16.1976282873551
2.39023368915199	-16.1470719429673
2.42093182611331	-16.0978917101427
2.45162996307464	-16.0500515981664
2.48232810003597	-16.0035170079943
2.51302623699729	-15.958254590102
2.54372437395862	-15.9142322643763
2.57442251091995	-15.8714190710666
2.60512064788127	-15.8297851870285
2.6358187848426	-15.7893017936639
2.66651692180393	-15.7499411131491
2.69721505876525	-15.7116762954452
2.72791319572658	-15.6744814530919
2.75861133268791	-15.6383315400721
2.78930946964924	-15.6032023764945
2.82000760661056	-15.5690705361251
2.85070574357189	-15.5359133870113
2.88140388053322	-15.5037089979628
2.91210201749454	-15.4724361811945
2.94280015445587	-15.4420743926829
2.9734982914172	-15.4126037626663
3.00419642837852	-15.3840049974159
3.03489456533985	-15.3562594197909
3.06559270230118	-15.3293488893095
3.0962908392625	-15.303255849143
3.12698897622383	-15.2779632429029
3.15768711318516	-15.2534545484708
3.18838525014648	-15.2297136913904
3.21908338710781	-15.2067250841463
3.24978152406914	-15.1844735553636
3.28047966103047	-15.1629443976217
3.31117779799179	-15.1421232973791
3.34187593495312	-15.1219963716656
3.37257407191445	-15.1025500910615
3.40327220887577	-15.0837713164089
3.4339703458371	-15.0656472346843
3.46466848279843	-15.0481654061859
3.49536661975975	-15.0313137044439
3.52606475672108	-15.0150803544328
3.55676289368241	-14.9994538643062
3.58746103064373	-14.9844230600847
3.61815916760506	-14.9699770262097
3.64885730456639	-14.9561051502059
3.67955544152771	-14.9427970704699
3.71025357848904	-14.9300427158256
3.74095171545037	-14.9178322449483
3.77164985241169	-14.9061560789008
3.80234798937302	-14.8950048456319
3.83304612633435	-14.8843694217644
3.86374426329568	-14.8742408860543
3.894442400257	-14.8646105591178
3.92514053721833	-14.8554699500775
3.95583867417966	-14.8468107879343
3.98653681114098	-14.8386249692983
4.01723494810231	-14.8309045964519
4.04793308506364	-14.8236419351259
4.07863122202496	-14.8168294541324
4.10932935898629	-14.810459778276
4.14002749594762	-14.8045257186572
4.17072563290894	-14.7990202237269
4.20142376987027	-14.7939364140001
4.2321219068316	-14.7892675426928
4.26282004379292	-14.7850070341686
4.29351818075425	-14.7811484425508
4.32421631771558	-14.7776854817762
4.3549144546769	-14.7746119798105
4.38561259163823	-14.7719219098635
4.41631072859956	-14.7696093532055
4.44700886556088	-14.7676685361818
4.47770700252221	-14.7660937934818
4.50840513948354	-14.7648795978389
4.53910327644487	-14.7640205177388
4.56980141340619	-14.7635112459242
4.60049955036752	-14.7633465636099
4.63119768732885	-14.7635213752058
4.66189582429017	-14.7640306755799
4.6925939612515	-14.7648695798348
4.72329209821283	-14.7660332844209
4.75399023517415	-14.7675170931396
4.78468837213548	-14.7693163826461
4.81538650909681	-14.7714266348428
4.84608464605813	-14.7738434071068
4.87678278301946	-14.7765623617474
4.90748091998079	-14.7795792307419
4.93817905694211	-14.7828898401229
4.96887719390344	-14.7864900765042
4.99957533086477	-14.7903759166512
5.03027346782609	-14.7945434000761
5.06097160478742	-14.7989886582645
5.09166974174875	-14.8037078827721
5.12236787871008	-14.8086973482501
5.1530660156714	-14.8139533802584
5.18376415263273	-14.8194723822698
5.21446228959406	-14.8252508097961
5.24516042655538	-14.8312851988091
5.27585856351671	-14.8375721371622
5.30655670047804	-14.844108286986
5.33725483743936	-14.8508903538077
5.36795297440069	-14.8579151108635
5.39865111136202	-14.8651793743919
5.42934924832334	-14.8726800311692
5.46004738528467	-14.880414012778
5.490745522246	-14.8883783174614
5.52144365920732	-14.8965699809436
5.55214179616865	-14.9049860985599
5.58283993312998	-14.9136238011869
5.6135380700913	-14.9224802813264
5.64423620705263	-14.9315527699715
5.67493434401396	-14.940838558363
5.70563248097528	-14.95033497058
5.73633061793661	-14.9600393836138
5.76702875489794	-14.9699492038711
5.79772689185927	-14.9800618917576
5.82842502882059	-14.9903749405354
5.85912316578192	-15.0008858978348
5.88982130274325	-15.0115923403338
5.92051943970457	-15.0224918923942
5.9512175766659	-15.0335822029238
5.98191571362723	-15.044860968057
6.01261385058855	-15.0563259116804
6.04331198754988	-15.0679748068566
6.07401012451121	-15.0798054525402
6.10470826147253	-15.091815690985
6.13540639843386	-15.1040033851567
6.16610453539519	-15.1163664396185
6.19680267235651	-15.1289027821454
6.22750080931784	-15.141610384723
6.25819894627917	-15.1544872424294
6.28889708324049	-15.1675313901773
6.31959522020182	-15.1807408806835
6.35029335716315	-15.1941138033953
6.38714647058528	-15.2103812036316
6.44240311711589	-15.2352013957459
6.4976597636465	-15.2605272361879
6.55291641017711	-15.2863484359739
6.60817305670772	-15.3126549697408
6.66342970323833	-15.3394370770842
6.71868634976894	-15.3666852513178
6.77394299629955	-15.394390225952
6.82919964283016	-15.4225429720956
6.88445628936077	-15.4511346888432
6.93971293589138	-15.4801567917736
6.99496958242199	-15.5096009133251
7.0502262289526	-15.5394588976144
7.10548287548321	-15.5697227833874
7.16073952201382	-15.6003847996215
7.21599616854443	-15.6314373692502
7.27125281507504	-15.6628730985331
7.32650946160565	-15.6946847656185
7.38176610813626	-15.7268653202593
7.43702275466687	-15.7594078800192
7.49227940119748	-15.7923057216113
7.54753604772809	-15.8255522798804
7.6027926942587	-15.8591411435331
7.65804934078932	-15.8930660442628
7.71330598731993	-15.9273208556967
7.76856263385054	-15.9618995960449
7.82381928038115	-15.9967964182218
7.87907592691176	-16.0320056006337
7.93433257344237	-16.0675215504024
7.98958921997298	-16.1033388015328
8.04484586650359	-16.1394520063589
8.1001025130342	-16.1758559336179
8.15535915956481	-16.2125454672808
8.21061580609542	-16.2495155997391
8.26587245262603	-16.2867614311063
8.32112909915664	-16.3242781705118
8.37638574568725	-16.3620611273074
8.43164239221786	-16.4001057057522
8.48689903874847	-16.4384074095795
8.54215568527908	-16.4769618397749
8.59741233180969	-16.5157646854842
8.6526689783403	-16.5548117237801
8.70792562487091	-16.5940988207253
8.76318227140152	-16.6336219261893
8.81843891793213	-16.6733770723453
8.87369556446274	-16.7133603739559
8.92895221099335	-16.7535680224339
8.98420885752396	-16.7939962832741
9.03946550405457	-16.8346415000789
9.09472215058518	-16.8755000907757
9.14997879711579	-16.9165685403342
9.20523544364641	-16.9578434022119
9.26049209017702	-16.9993213003128
9.31574873670763	-17.0409989237607
9.37100538323824	-17.0828730245108
9.42626202976885	-17.1249404183016
9.48151867629946	-17.1671979813632
9.53677532283007	-17.2096426488566
9.59203196936068	-17.2522714167665
9.64728861589129	-17.2950813385459
9.7025452624219	-17.3380695199979
9.75780190895251	-17.3812331219032
9.81305855548312	-17.42456936133
9.86831520201373	-17.4680755059849
9.92357184854434	-17.5117488721059
9.97882849507495	-17.5555868268068
10	-17.5724263404435


==> figs/src/propa_3000_140-2.tsv <==
0	-inf
0.0262325173499532	-50.4284222968002
0.056930654310952	-43.7891761795928
0.0876287912719493	-40.1338179442682
0.118326928232947	-37.6155133936319
0.149025065193944	-35.7022076509792
0.179723202154941	-34.1652983723683
0.210421339115938	-32.88535275037
0.241119476076936	-31.7920495471234
0.271817613037933	-30.8404714469629
0.30251574999893	-30.0001727680441
0.333213886959927	-29.2495622914314
0.363912023920924	-28.5727705410312
0.394610160881924	-27.9577918610308
0.425308297842939	-27.3953230396655
0.456006434803953	-26.8780091393619
0.486704571764968	-26.3999343033523
0.517402708725982	-25.9562698282544
0.548100845686997	-25.5430226475483
0.578798982648011	-25.1568534698359
0.609497119609026	-24.7949409307648
0.640195256570041	-24.4548801468406
0.670893393531055	-24.1346041882055
0.70159153049207	-23.8323240281001
0.732289667453084	-23.5464805262722
0.762987804414099	-23.2757070264093
0.793685941375099	-23.0187985549273
0.824384078336079	-22.7746875890128
0.855082215297059	-22.5424236024667
0.885780352258039	-22.3211569120558
0.916478489219019	-22.1101246453517
0.947176626179999	-21.9086396037761
0.977874763140979	-21.7160802868282
1.00857290010196	-21.5318830174378
1.03927103706294	-21.3555347227535
1.06996917402392	-21.1865673194153
1.1006673109849	-21.0245523964253
1.13136544794588	-20.8690971076875
1.16206358490686	-20.7198401130208
1.19276172186784	-20.5764484941568
1.22345985882882	-20.4386146259297
1.2541579957898	-20.3060538914997
1.28485613275078	-20.1785022701587
1.31555426971176	-20.0557146120114
1.34625240667274	-19.9374626963409
1.37695054363372	-19.8235338765559
1.4076486805947	-19.713729501459
1.43834681755568	-19.6078638865411
1.46904495451666	-19.505763058308
1.49974309147764	-19.4072639758014
1.53044122843862	-19.3122134820232
1.5611393653996	-19.220467667915
1.59183750236064	-19.1318909748384
1.62253563932169	-19.0463557038829
1.65323377628274	-18.9637412853988
1.68393191324379	-18.8839339181034
1.71463005020484	-18.8068259456627
1.74532818716589	-18.7323155543274
1.77602632412694	-18.6603062128615
1.80672446108799	-18.5907064325365
1.83742259804904	-18.5234292999411
1.86812073501009	-18.4583923154675
1.89881887197114	-18.3955169929712
1.92951700893219	-18.3347287231485
1.96021514589323	-18.2759563972786
1.99091328285428	-18.2191322937425
2.02161141981533	-18.1641917548888
2.05230955677638	-18.1110731235836
2.08300769373743	-18.0597174682903
2.11370583069848	-18.0100685345221
2.14440396765953	-17.9620724779503
2.17510210462058	-17.9156778172504
2.20580024158163	-17.8708351954216
2.23649837854268	-17.8274973664903
2.26719651550373	-17.7856189956987
2.29789465246478	-17.7451566578984
2.32859278942583	-17.7060686399497
2.35929092638688	-17.6683149312076
2.38998906334792	-17.6318570384871
2.42068720030897	-17.5966579971101
2.45138533727002	-17.5626822176882
2.48208347423107	-17.5298955104118
2.51278161119212	-17.4982649342659
2.54347974815317	-17.4677588087748
2.57417788511422	-17.43834656512
2.60487602207527	-17.4099987693299
2.63557415903632	-17.382686999451
2.66627229599737	-17.3563838824334
2.69697043295842	-17.3310629758678
2.72766856991947	-17.3066987930527
2.75836670688052	-17.283266680548
2.78906484384157	-17.260742846124
2.81976298080261	-17.2391042561562
2.85046111776366	-17.218328678302
2.88115925472471	-17.198394586743
2.91185739168576	-17.1792811948095
2.94255552864681	-17.1609683526735
2.97325366560786	-17.1434365773684
3.00395180256891	-17.1266669645469
3.03464993952996	-17.1106412318627
3.06534807649101	-17.0953416411027
3.09604621345206	-17.0807510356584
3.12674435041311	-17.0668527545664
3.15744248737416	-17.0536306625733
3.18814062433521	-17.041069072389
3.21883876129625	-17.0291527866727
3.2495368982573	-17.0178670326041
3.28023503521835	-17.00719750139
3.3109331721794	-16.9971302756575
3.34163130914045	-16.9876518595459
3.37866861138393	-16.9769812313635
3.43392525791371	-16.9625710698996
3.48918190444348	-16.9499054444387
3.54443855097326	-16.9389167221289
3.59969519750304	-16.9295405343081
3.65495184403282	-16.921715597828
3.7102084905626	-16.9153835164732
3.76546513709237	-16.9104886011804
3.82072178362215	-16.9069777228005
3.87597843015193	-16.9048001607617
3.93123507668171	-16.9039074602346
3.98649172321148	-16.9042533192407
4.04174836974126	-16.9057934667915
4.09700501627104	-16.9084855350024
4.15226166280082	-16.9122889680371
4.2075183093306	-16.9171649396683
4.26277495586037	-16.9230762479772
4.31803160239015	-16.9299872237849
4.37328824891993	-16.9378636654723
4.42854489544971	-16.946672763194
4.48380154197948	-16.9563830227603
4.53905818850926	-16.9669642072443
4.59431483503904	-16.9783872739268
4.64957148156882	-16.9906243084454
4.70482812809859	-17.0036484801078
4.76008477462837	-17.0174339977131
4.81534142115815	-17.0319560478602
4.87059806768793	-17.047190747663
4.9258547142177	-17.0631151145362
4.98111136074748	-17.0797070239338
5.03636800727726	-17.0969451622738
5.09162465380704	-17.1148089954092
5.14688130033682	-17.1332787363881
5.20213794686659	-17.1523353081603
5.25739459339637	-17.1719603175281
5.31265123992615	-17.1921360287899
5.36790788645593	-17.212845327603
5.4231645329857	-17.2340716954125
5.47842117951548	-17.25579919515
5.53367782604526	-17.2780124434096
5.58893447257504	-17.3006965799489
5.64419111910482	-17.3238372520998
5.69944776563459	-17.3474205981494
5.75470441216437	-17.3714332225727
5.80996105869415	-17.3958621787175
5.86521770522393	-17.4206949539191
5.9204743517537	-17.4459194476214
5.97573099828348	-17.4715239571926
6.03098764481326	-17.4974971690269
6.08624429134304	-17.5238281391532
6.14150093787281	-17.5505062741236
6.19675758440259	-17.5775213247256
6.25201423093238	-17.6048633756218
6.30727087746243	-17.6325228270061
6.36252752399249	-17.6604903836867
6.41778417052254	-17.6887570471138
6.4730408170526	-17.717314102103
6.52829746358266	-17.7461531069808
6.58355411011271	-17.7752658871589
6.63881075664277	-17.8046445219504
6.69406740317282	-17.8342813336719
6.74932404970288	-17.8641688846967
6.80458069623293	-17.8942999696461
6.85983734276299	-17.9246676019721
6.91509398929304	-17.9552650076375
6.9703506358231	-17.9860856216669
7.02560728235315	-18.0171230787302
7.08086392888321	-18.048371205321
7.13612057541326	-18.0798240152458
7.19137722194332	-18.1114757019227
7.24663386847337	-18.1433206313597
7.30189051500343	-18.1753533399998
7.35714716153348	-18.2075685285911
7.41240380806354	-18.2399610528126
7.46766045459359	-18.2725259203694
7.52291710112365	-18.3052582893501
7.5781737476537	-18.3381534606212
7.63343039418376	-18.3712068715322
7.68868704071382	-18.4044140941135
7.74394368724387	-18.4377708302718
7.79920033377393	-18.4712729064807
7.85445698030398	-18.5049162717045
7.90971362683404	-18.5386969929761
7.96497027336409	-18.5726112493052
8.02022691989415	-18.6066553304708
8.0754835664242	-18.6408256356128
8.13074021295426	-18.6751186667394
8.18599685948431	-18.7095310248428
8.24125350601437	-18.7440594096052
8.29651015254442	-18.7787006159905
8.35176679907448	-18.8134515296407
8.40702344560453	-18.8483091252902
8.46228009213459	-18.883270463977
8.51753673866464	-18.9183326891833
8.5727933851947	-18.9534930259047
8.62805003172475	-18.9887487789138
8.68330667825481	-19.0240973280858
8.73856332478486	-19.0595361262362
8.79381997131492	-19.0950626994182
8.84907661784498	-19.1306746439134
8.90433326437503	-19.1663696224968
8.95958991090509	-19.2021453635514
9.01484655743514	-19.2379996596984
9.0701032039652	-19.2739303649076
9.12535985049525	-19.3099353932246
9.18061649702531	-19.3460127174265
9.23587314355536	-19.3821603659118
9.29112979008542	-19.4183764215241
9.34638643661547	-19.4546590216072
9.40164308314553	-19.4910063554236
9.45689972967558	-19.5274166612961
9.51215637620564	-19.5638882266333
9.56741302273569	-19.6004193871426
9.62266966926575	-19.6370085241854
9.6779263157958	-19.6736540636156
9.73318296232586	-19.7103544750815
9.78843960885591	-19.7471082700198
9.84369625538597	-19.7839140006716
9.89895290191603	-19.8207702599092
9.95420954844608	-19.8576756790479
10	-19.8882950062329


==> figs/src/propa_3000_140-3.tsv <==
0	-inf
0.0291144040358896	-49.5209297665403
0.0611821868484116	-43.145834238258
0.0915538054032071	-39.7189482002281
0.124292701801732	-37.1348128873836
0.160751307893484	-34.978395861808
0.196619581974322	-33.3037498745126
0.228755313783626	-32.0570339945494
0.259886733918665	-31.0159808554343
0.292168180591421	-30.0695822328843
0.321158937293976	-29.3111462236706
0.35021223929946	-28.621815668585
0.37844841718604	-28.0078460684325
0.408127498263421	-27.4169388163693
0.446251241155031	-26.7261669608795
0.480076532035601	-26.1648411865
0.515103773032561	-25.6288923938241
0.550702773035964	-25.1251191015787
0.586989364438426	-24.6488776679933
0.618350370161201	-24.2650715682841
0.647890208388344	-23.923876460946
0.674027426499689	-23.6360105951804
0.700613280904106	-23.3565406527031
0.733243914499228	-23.0308433056693
0.761598087489496	-22.7613086994851
0.787029950980461	-22.5297448059092
0.815836432017715	-22.2784967702592
0.85206511086012	-21.9777998975408
0.882099633005709	-21.7401226614735
0.910613657467672	-21.5237730688061
0.937644727398688	-21.3267192547045
0.964304120118153	-21.1393125915624
0.991335190049169	-20.9562280815605
1.0159621841982	-20.7952978064967
1.04029014713611	-20.6414495653031
1.06396429607007	-20.4963943199509
1.08829225900798	-20.3514867966218
1.11685943030774	-20.1871159256048
1.14884465607229	-20.0101838224737
1.17730813733661	-19.857633874184
1.20582400082379	-19.7110006953122
1.23975454549578	-19.5420602040228
1.27036201744896	-19.394860719763
1.30089950765377	-19.2523929965507
1.32799580443114	-19.1297779926398
1.35475809740939	-19.0132303400644
1.38224183859374	-18.8972460082984
1.40900413157199	-18.7877390163089
1.43648787275634	-18.6789209896896
1.46726378136217	-18.5609719217006
1.49994693105841	-18.4403370173667
1.52605148114318	-18.3484875116254
1.55181479885902	-18.258511440589
1.58759767606691	-18.1385028511122
1.6204749913119	-18.0311960534714
1.65142102302693	-17.9340601269834
1.67870134621319	-17.8505315113956
1.70708336132427	-17.7665337311308
1.74509596624582	-17.6581964759238
1.78087028876342	-17.560197828502
1.81504725684192	-17.4691523668223
1.84804855371923	-17.3841502982943
1.88012168912186	-17.3039493559099
1.91216594734334	-17.226808313145
1.950675363695	-17.1372076456004
1.98148855364728	-17.0682930161089
2.01081852802625	-17.0051502761822
2.04891154711796	-16.9273020637997
2.08160158226935	-16.8632922869386
2.11271385802917	-16.8047006542027
2.14723274843935	-16.7429251187768
2.18003293206279	-16.6869099922582
2.21162285609041	-16.6347760951495
2.24166230928629	-16.5863963942992
2.27385257679608	-16.5362344166227
2.30889131497882	-16.4821040632086
2.34240205162269	-16.4320166119275
2.37421612744535	-16.3860463110561
2.40566615154214	-16.3431073667674
2.43802630495363	-16.3002478372521
2.46917579545164	-16.2604320468786
2.50328276169912	-16.2173001362996
2.5342382838196	-16.1790621518036
2.5642070986725	-16.1431977020297
2.59516262079298	-16.1078412820375
2.62660997023758	-16.0735886485284
2.65860347156002	-16.0404996953282
2.69253687059656	-16.0062087263442
2.7254050998325	-15.9748120861335
2.75687338597136	-15.9449216659471
2.78933583459945	-15.9153701226741
2.82405474640852	-15.8850289754992
2.85815451729773	-15.8576507019151
2.88920789438817	-15.8346858905197
2.92207470951457	-15.8114996719199
2.95753331984347	-15.7887713056681
2.99420673711964	-15.7664227619722
3.02984871453492	-15.7454614891639
3.06546777106441	-15.7272827717991
3.10012415039045	-15.7074460109116
3.13240821803644	-15.6916501109992
3.16448599771015	-15.6745957041981
3.19749207325867	-15.6595905653028
3.22727593068183	-15.6465014224858
3.25614593238825	-15.6336869601579
3.285851400382	-15.6213432669927
3.31364662855097	-15.6096059346412
3.34942982341414	-15.5954203638955
3.38049016277866	-15.5841136455767
3.41115583455278	-15.5734044961392
3.44272924178481	-15.5625780896258
3.47384878128788	-15.5529498398457
3.50477493367167	-15.5444410375434
3.54558016364183	-15.5347752665299
3.57936735618757	-15.5285666493526
3.61240180606588	-15.5225688120569
3.64596061229145	-15.5174900274846
3.67712752467095	-15.51324247473
3.71230563089396	-15.5091878409961
3.74440777686489	-15.504074973085
3.77606851832873	-15.501552288909
3.80772163266983	-15.4985709118727
3.84552580515136	-15.4955516674473
3.88243781333488	-15.4927982766517
3.91665891488161	-15.491496984669
3.95135711670339	-15.4912565220954
3.98595768038776	-15.4927288935849
4.01861085474606	-15.4941284771772
4.04848373100678	-15.4959280609591
4.08417963741829	-15.4986795049459
4.1213845669463	-15.5022568721262
4.15575539516521	-15.5064352461205
4.18750673763074	-15.5099911615397
4.22124165211398	-15.5149830338374
4.25414719438825	-15.5197669790111
4.28854978762617	-15.5259230321126
4.32248379957047	-15.5323260385742
4.35463260966309	-15.5382896994845
4.38764807574024	-15.5446873309708
4.41997622666999	-15.5520612951756
4.45448656757743	-15.5601897603219
4.48606895773109	-15.568847944564
4.51866601902	-15.5800113890337
4.55373562441893	-15.5921516544454
4.58713613666007	-15.6043804798508
4.61996364213346	-15.6180184299092
4.65575433887923	-15.6327975270424
4.69143353812736	-15.6491120741251
4.7247255709557	-15.6642453560129
4.76108403499153	-15.6819590173206
4.79517187265531	-15.6995315221335
4.82629888937559	-15.7164707419579
4.85621000700525	-15.7334800516006
4.88692745771606	-15.7514202659443
4.91678098012564	-15.7708230038975
4.94749843083645	-15.7890653487215
4.97771672297322	-15.8064850795272
5.01115400639959	-15.8266341467799
5.04294551284754	-15.8466475266718
5.07813924776183	-15.8690383695099
5.11503737177199	-15.8917480339033
5.15319752859991	-15.9162159368604
5.18509941970802	-15.9375018620447
5.21564512164885	-15.9578361558779
5.25513259742978	-15.9849990734969
5.28857687758784	-16.0070837089092
5.31960271823691	-16.0285263704254
5.34970257037905	-16.0490205661908
5.38643320924918	-16.076018572001
5.42541183676412	-16.1050102162947
5.46115911384103	-16.1315523165419
5.49670643722393	-16.1570223073597
5.52844036283781	-16.179889472668
5.56601464389526	-16.2052731619449
5.60001899305005	-16.2290889203667
5.63310947532131	-16.252606723373
5.664999179013	-16.2746560167575
5.6956030932522	-16.2959090427256
5.729316388131	-16.3200791420742
5.7638536319387	-16.3457987910191
5.80082244577389	-16.3721770251277
5.83355139877236	-16.394616439503
5.86590835308161	-16.4177405391355
5.89918028553328	-16.4411567919076
5.93136691519353	-16.4635222204513
5.96423695637116	-16.4869378770558
5.99490376703871	-16.5087441425515
6.02690776841178	-16.5321827017653
6.05862395675331	-16.5567641648818
6.0957324431966	-16.5855571742719
6.12995970520177	-16.6110354064176
6.16491545225504	-16.6373035240284
6.19775916604646	-16.6622712128519
6.22725076829912	-16.6838602393805
6.25588083888437	-16.7051496398
6.29126642715316	-16.7322294005555
6.32223288504823	-16.7558234817556
6.35365097802991	-16.7799467414062
6.38422470976272	-16.8043850074916
6.41479844149553	-16.8277852158239
6.44621653447722	-16.851390306383
6.47865285792161	-16.8758884991443
6.5126892092445	-16.9004871227482
6.54456093892661	-16.9234512993218
6.57623459814709	-16.945994771904
6.61095012099691	-16.9713804170511
6.64595120389909	-16.9963990056986
6.67689968128576	-17.018830241617
6.70679377383093	-17.0397108790015
6.74750995325738	-17.0697426324463
6.78663375582734	-17.0981148258322
6.82194661966098	-17.1277952019026
6.85497883342692	-17.1488295092983
6.89124475374792	-17.1756246655778
6.9285230087174	-17.2039004665847
6.96467172058432	-17.2298047542456
7.00213152562776	-17.2588321619254
7.03496270351072	-17.2837786915209
7.06663473455123	-17.3090793835813
7.09697717663623	-17.3327577206689
7.12682655403735	-17.3563739145291
7.156596282528	-17.3807922046222
7.18741358383195	-17.4055465398402
7.22576074521274	-17.4366168632528
7.26405813740293	-17.4678508882172
7.29989195465695	-17.4969540060523
7.33224541240987	-17.5237012513597
7.36362911748329	-17.5496146681078
7.39587955301152	-17.5769160399687
7.42514682325344	-17.6023027167611
7.45417221522891	-17.6269690089724
7.49339386458817	-17.6598536762565
7.52951367842653	-17.6902856661287
7.5644118394479	-17.7214642269037
7.60796946916684	-17.7572637022349
7.64845158275594	-17.7922689654245
7.68471343600337	-17.8237516735121
7.71781773499362	-17.8516253573002
7.74987514952417	-17.8782840808772
7.78837957138173	-17.9124553517523
7.8244857362611	-17.9437727585201
7.85854964467669	-17.9747539637737
7.88991684516149	-18.0026923613494
7.92085274663963	-18.0303603029892
7.95221994712443	-18.0586794736759
7.98313624410226	-18.0873840121594
8.01515054993314	-18.1168274316686
8.05946333517664	-18.1576012414049
8.09650737160554	-18.192355538632
8.13038414291989	-18.2244926414288
8.16324451848476	-18.2554862866577
8.19658415127093	-18.2869751066504
8.22919447958991	-18.3178566460061
8.26230185182423	-18.3487903518404
8.30605011796618	-18.3904435347447
8.34104162178607	-18.4253018212203
8.37408578090935	-18.4573751567702
8.40597826692644	-18.4884875662382
8.43433467355676	-18.5163053029214
8.46228445099037	-18.5446616443763
8.49098768840615	-18.5747310544998
8.52555930271141	-18.6096768614616
8.56975102231062	-18.6541391260901
8.61052010688624	-18.6969402743088
8.64818449502292	-18.7359910792288
8.68256737334323	-18.7718920372061
8.715062795013	-18.8068008125579
8.74557094940354	-18.8395926851204
8.77527826474134	-18.8715840558326
8.80578641913188	-18.9049791786424
8.84755032827374	-18.9525355095413
8.88787225424436	-18.9966886447919
8.92722950093262	-19.0422789697121
8.96532821646486	-19.0819704081298
9.0013577366372	-19.1240254876062
9.03394643763304	-19.1621334959823
9.06590687387086	-19.1962151996962
9.09833344202592	-19.2334015568033
9.13031414486884	-19.2699188047649
9.16182466247354	-19.3046289932799
9.20273715002188	-19.3531398482535
9.24083016530385	-19.3966369531371
9.27651165124629	-19.4374143090112
9.31039565959652	-19.4761200481288
9.34486127521023	-19.515796048746
9.37675058605695	-19.5516937592784
9.40769209247438	-19.5874175985815
9.45064588266896	-19.6366280316108
9.49141692406793	-19.6852574895958
9.52697168044048	-19.725604031394
9.55952915472204	-19.7644161491975
9.59249874893122	-19.8027116270223
9.62499440522364	-19.8393726434225
9.65788157544729	-19.8779956559388
9.69048026172162	-19.9161734707879
9.72299652401041	-19.9527113431308
9.75596611821959	-19.9918763290091
9.79710059946552	-20.038711986612
9.8395791645222	-20.0898936955296
9.88216588633269	-20.1408418821882
9.92306536278385	-20.1878426873339
9.96102838336926	-20.2313449840602
9.99996481473891	-20.2770315392585
10	-20.2771056090379


==> figs/src/propa_3000_140-4.tsv <==
0	-inf
0.0263832456133616	-50.36552344081
0.0570837495998191	-43.7300763201803
0.0877842535862765	-40.0614199404622
0.118484757572731	-37.5271186074559
0.149185261559184	-35.5976562392731
0.179885765545637	-34.0452370563842
0.210586269532095	-32.750764063632
0.241286773518556	-31.6440821683388
0.271987277505018	-30.6803661792666
0.30268778149148	-29.8292264009917
0.333388285477942	-29.069106941788
0.364088789464403	-28.3841630070195
0.394789293450863	-27.7624060114462
0.425489797437307	-27.1945462114291
0.456190301423752	-26.6732394697053
0.486890805410196	-26.1925790224318
0.51759130939664	-25.7477436157999
0.548291813383085	-25.3347469952452
0.578992317369529	-24.9502555245106
0.609692821355974	-24.5914537062229
0.640393325342418	-24.2559422646775
0.671093829328863	-23.9416598992897
0.701794333315307	-23.6468229879084
0.732494837301751	-23.3698777718451
0.763195341288196	-23.1094626230965
0.79389584527464	-22.8643781282541
0.824596349261085	-22.6335623157836
0.855296853247529	-22.416070581528
0.885997357233973	-22.211059203896
0.916697861220418	-22.0177713133334
0.947398365206862	-21.8355256498788
0.978098869193307	-21.66370713112
1.00879937317975	-21.5017585676807
1.0394998771662	-21.3491738936883
1.07020038115264	-21.2054921207399
1.10090088513908	-21.0702920413498
1.13160138912553	-20.9431880979749
1.16230189311197	-20.8238266075162
1.19300239709842	-20.7118824679499
1.22370290108486	-20.6070564474986
1.25440340507131	-20.5090724224723
1.28510390905775	-20.4176750808385
1.3158044130442	-20.3326281288586
1.34650491703064	-20.2537124924831
1.37720542101708	-20.1807249339128
1.40790592500353	-20.1134767747162
1.43860642898997	-20.0517924378895
1.46930693297642	-19.9955083922347
1.50000743696286	-19.9444721974439
1.53070794094931	-19.898541569625
1.56140844493575	-19.857583818435
1.59210894892226	-19.8214751186616
1.62280945290878	-19.7900997150495
1.65350995689529	-19.7633494060007
1.6842104608818	-19.7411229108225
1.71491096486832	-19.7233254080694
1.74561146885483	-19.7098683063043
1.77631197284134	-19.7006687573012
1.80701247682786	-19.6956492630864
1.83771298081437	-19.6947373671063
1.86841348480089	-19.6978651882608
1.8991139887874	-19.7049692406464
1.92981449277391	-19.7159902956349
1.96051499676043	-19.7308730553552
1.99121550074694	-19.7495660012443
2.02191600473346	-19.7720211310868
2.05261650871997	-19.7981936366058
2.08331701270648	-19.8280418697811
2.114017516693	-19.8615271923742
2.14471802067951	-19.8986137936875
2.17541852466602	-19.9392686463656
2.20611902865254	-19.9834612388149
2.23681953263905	-20.0311633949821
2.26752003662557	-20.08234927115
2.29822054061208	-20.1369951802759
2.32892104459859	-20.1950795359098
2.35962154858511	-20.2565828022854
2.39032205257162	-20.3214872310581
2.42102255655813	-20.3897767947358
2.45172306054465	-20.4614371316148
2.48242356453116	-20.5364553748807
2.51312406851768	-20.6148201665137
2.54382457250419	-20.6965215278044
2.5745250764907	-20.7815506282709
2.60522558047722	-20.8698997591492
2.63592608446373	-20.9615621809171
2.66662658845025	-21.0565319853617
2.69732709243676	-21.1548040906737
2.72802759642327	-21.2563739959248
2.75872810040979	-21.3612375785232
2.7894286043963	-21.4693910023354
2.82012910838281	-21.5808304525905
2.85082961236933	-21.6955520086838
2.88153011635584	-21.8135515073882
2.91223062034236	-21.9348241646473
2.94293112432887	-22.0593643339732
2.97363162831538	-22.1871652194213
3.0043321323019	-22.3182184718099
3.03503263628841	-22.4525139715327
3.06573314027492	-22.5900394315522
3.09643364426144	-22.7307798361907
3.12713414824795	-22.8747170007088
3.15783465223447	-23.0218289380971
3.18853515622098	-23.172089225713
3.21923566020749	-23.3254664921585
3.24993616419401	-23.4819235980213
3.28063666818052	-23.6414167542215
3.31133717216704	-23.8038946239448
3.34203767615355	-23.9692971462607
3.37273818014006	-24.1375544672098
3.40343868412658	-24.3085858336612
3.43413918811309	-24.4822981467466
3.4648396920996	-24.658584514708
3.49554019608612	-24.8373225913844
3.52624070007263	-25.0183726600648
3.55694120405915	-25.2015758820779
3.58764170804566	-25.3867523552396
3.61834221203217	-25.5736989479337
3.64904271601869	-25.762187181769
3.6797432200052	-25.9519608072716
3.71044372399171	-26.1427333521529
3.74114422797823	-26.3341859585507
3.77184473196474	-26.5259651366952
3.80254523595126	-26.7176807294958
3.83324573993777	-26.9089042045675
3.86394624392428	-27.0991670182802
3.8946467479108	-27.2879596578767
3.92534725189731	-27.4747315202744
3.95604775588383	-27.6588914716817
3.98674825987034	-27.8398096444087
4.01744876385685	-28.0168203929204
4.04814926784337	-28.1892263935543
4.07884977182988	-28.356304578001
4.10955027581639	-28.517313743919
4.14025077980291	-28.6715037918699
4.17095128378942	-28.8181268930323
4.20165178777594	-28.9564499650203
4.23235229176245	-29.085768279521
4.26305279574896	-29.2054202291603
4.29375329973548	-29.314802301685
4.32445380372199	-29.4133838064755
4.3551543077085	-29.5007208272946
4.38585481169502	-29.5764681768198
4.41655531568153	-29.6403890534708
4.44725581966805	-29.6923620160742
4.47795632365456	-29.7323844330846
4.50865682764107	-29.7605725359166
4.53935733162759	-29.7771579721125
4.5700578356141	-29.7824807005355
4.60075833960062	-29.7769791768515
4.63145884358713	-29.7611783152748
4.66215934757364	-29.7356756255553
4.69285985156016	-29.7011266167673
4.72356035554667	-29.6582298160689
4.75426085953318	-29.6077118950241
4.7849613635197	-29.5503139298414
4.81566186750621	-29.48677890877
4.84636237149273	-29.4178407295854
4.87706287547924	-29.3442151031185
4.90776337946575	-29.26659194314
4.93846388345227	-29.1856293267173
4.96916438743878	-29.1019492454798
4.99986489142529	-29.0161346552869
5.03056539541181	-28.9287278416198
5.06126589939832	-28.8402299714493
5.09196640338484	-28.7511012252005
5.12266690737135	-28.6617616352122
5.15336741135786	-28.5725925525888
5.18406791534438	-28.4839383588885
5.21476841933089	-28.3961086188444
5.2454689233174	-28.3093804202253
5.27616942730392	-28.2240005672806
5.30686993129043	-28.1401879006986
5.33757043527695	-28.058135563472
5.36827093926346	-27.9780131172988
5.39897144324997	-27.8999687703739
5.42967194723649	-27.8241314080713
5.460372451223	-27.7506123832437
5.49107295520951	-27.6795072996865
5.52177345919603	-27.6108975514642
5.55247396318254	-27.5448517493573
5.58317446716906	-27.4814271843178
5.61387497115557	-27.4206710282806
5.64457547514208	-27.3626214231517
5.6752759791286	-27.3073085320896
5.70597648311511	-27.2547553563886
5.73667698710163	-27.2049785674659
5.76737749108814	-27.1579893232113
5.79807799507465	-27.1137938701471
5.82877849906117	-27.0723941565296
5.85947900304768	-27.0337883639031
5.89017950703419	-26.9979712876078
5.92088001102071	-26.9649348143778
5.95158051500722	-26.934668324749
5.98228101899374	-26.9071589757549
6.01298152298025	-26.8823920401393
6.04368202696676	-26.860351117456
6.07438253095328	-26.8410183033831
6.10508303493979	-26.8243744649319
6.13578353892631	-26.8103994028202
6.16648404291282	-26.7990719951826
6.19718454689933	-26.7903703715814
6.22788505088585	-26.7842719440578
6.25858555487228	-26.7807534899843
6.28928605885852	-26.7797912929244
6.31998656284475	-26.7813611819511
6.35068706683099	-26.7854386269358
6.38138757081723	-26.7919987972004
6.41208807480346	-26.8010165070672
6.4427885787897	-26.8124662629715
6.47348908277594	-26.8263223016189
6.50418958676217	-26.8425585816549
6.53489009074841	-26.8611488567468
6.56559059473464	-26.882066649246
6.59629109872088	-26.905285173293
6.62699160270712	-26.9307773512079
6.66126871540783	-26.9618920926555
6.71652962258361	-27.0178525780358
6.77179052975939	-27.0808254118732
6.82705143693517	-27.1506410304849
6.88231234411095	-27.2271244765541
6.93757325128673	-27.3100946218233
6.99283415846251	-27.3993628573956
7.04809506563829	-27.4947318785212
7.10335597281407	-27.5959946510494
7.15861687998985	-27.7029328870972
7.21387778716563	-27.8153153688318
7.26913869434141	-27.9328966332625
7.32439960151719	-28.055415399005
7.37966050869298	-28.1825926214079
7.43492141586876	-28.3141299007783
7.49018232304454	-28.4497080063773
7.54544323022032	-28.5889850325471
7.6007041373961	-28.7315947966064
7.65596504457188	-28.8771457015949
7.71122595174766	-29.0252194919343
7.76648685892344	-29.1753702291385
7.82174776609922	-29.3271240391692
7.877008673275	-29.4799791869928
7.93226958045078	-29.6334064752647
7.98753048762656	-29.7868507137332
8.04279139480234	-29.9397330667967
8.09805230197812	-30.0914539147525
8.1533132091539	-30.2413969207291
8.20857411632968	-30.3889344716219
8.26383502350546	-30.5334338333167
8.31909593068124	-30.6742642920709
8.37435683785702	-30.8108057037421
8.4296177450328	-30.9424577048685
8.48487865220858	-31.0686492491909
8.54013955938436	-31.1888488300838
8.59540046656014	-31.3025747497796
8.65066137373592	-31.4094046154707
8.7059222809117	-31.5089842253219
8.76118318808748	-31.6010354630676
8.81644409526326	-31.6853622287692
8.87170500243904	-31.7618544784899
8.92696590961483	-31.8304904938412
8.98222681679061	-31.8913366488695
9.03748772396639	-31.9445447327707
9.09274863114217	-31.9903475532743
9.14800953831795	-32.0290526287172
9.20327044549373	-32.0610339670571
9.25853135266951	-32.0867229197039
9.31379225984529	-32.106598463797
9.36905316702107	-32.1211767905722
9.42431407419685	-32.131000964275
9.47957498137263	-32.1366312476737
9.53483588854841	-32.1386358494235
9.59009679572419	-32.1375824021765
9.64535770289997	-32.1340307338808
9.70061861007575	-32.1285266271733
9.75587951725153	-32.1215964209266
9.81114042442731	-32.1137429121334
9.86640133160309	-32.1054423396672
9.92166223877887	-32.0971419724117
9.97692314595465	-32.0892585925765
10	-32.0861830286468


==> figs/src/propa_3000_140-5.tsv <==
0	-inf
0.0315666171440175	-48.8465186378001
0.0682973203571246	-42.2587550160119
0.102870386956864	-38.813516648577
0.131954311605225	-36.7487197685124
0.16305215261586	-35.0197246067921
0.199031193780308	-33.4126959575408
0.232412702736585	-32.1845533040255
0.264504032472105	-31.1770955345019
0.295416812470197	-30.3291498025953
0.325460170530842	-29.595932124184
0.354891069137774	-28.9482120993526
0.382712571136055	-28.3897809784325
0.409551626345021	-27.894546903283
0.437373128343302	-27.425944387942
0.464794696250358	-27.0033641193453
0.492616198248638	-26.6091583574017
0.522075166741751	-26.2238714263423
0.554114495315616	-25.8332279162274
0.583685469002559	-25.503265177788
0.612424759054557	-25.208035385298
0.6419957327415	-24.9239393966252
0.671160105540248	-24.661259144633
0.700592465288033	-24.4143323709766
0.738503799033999	-24.1244928878075
0.776118487861053	-23.8685062040183
0.813248138792178	-23.6428584418094
0.848287276391984	-23.4455212210926
0.878881769232706	-23.2874758985213
0.908585514229508	-23.1503145443844
0.936872924318403	-23.0300648021332
0.968642585307769	-22.907601760517
1.00401790402966	-22.7859875757765
1.03107746513877	-22.7024494453328
1.05886134304987	-22.6222595941103
1.09493307475059	-22.5296321402019
1.12386596298391	-22.4646005266402
1.15221364230847	-22.4097604641915
1.18097476273923	-22.361246767242
1.21082470584862	-22.3192557288333
1.24479101385492	-22.284969947648
1.27519510530904	-22.2652584173306
1.30486718036774	-22.2513301898977
1.34355668046678	-22.2357047143235
1.37864348411413	-22.2252833455712
1.41379797934408	-22.2249691618442
1.44990015673041	-22.2275548556891
1.48543823759509	-22.2338892134634
1.52052504124244	-22.2442067474684
1.55613081368972	-22.2615697642033
1.59223299107605	-22.2853270128554
1.62516268962456	-22.3112160622615
1.65660272207865	-22.3453891983035
1.68584548576156	-22.3843332480541
1.71299008115023	-22.4280670279742
1.74439698480227	-22.4862357182981
1.78134236737384	-22.5643644911615
1.81916311928254	-22.6497850870288
1.85631785777494	-22.7415258104109
1.89675646775404	-22.8469156403285
1.92978337183454	-22.9396519828464
1.96299881374565	-23.0360053315186
2.00174553662706	-23.1540463472517
2.04000457262513	-23.2773761622231
2.07631286108982	-23.3961573129084
2.11131236650423	-23.5156541831858
2.15024072261066	-23.6546885278657
2.18356878631528	-23.7794360372169
2.2152444330518	-23.9014032291022
2.25291844437467	-24.0500205991864
2.28504977382069	-24.1814700617375
2.31615691714061	-24.3093810438588
2.34828824658663	-24.4445201829135
2.38560373424357	-24.6057921802702
2.4216727217587	-24.766550771216
2.45610387656388	-24.9259029085053
2.49130505719537	-25.0900633374301
2.52339313341477	-25.2432625806204
2.55419702656326	-25.3905800881365
2.59456192065541	-25.5856335478003
2.63146216978494	-25.765309635229
2.66787135096028	-25.9440886782739
2.70417296486947	-26.1224697319219
2.7378461960143	-26.2888008659138
2.77057236753319	-26.4501683232897
2.80336167636047	-26.6110434130657
2.83703490750531	-26.7736174060869
2.87179267689418	-26.9383975303825
2.91239218832465	-27.1287815422452
2.94812017741536	-27.2923664123729
2.99178933732132	-27.4863454605688
3.03391012433506	-27.6657664346902
3.07539214045703	-27.8355948381837
3.11529979144075	-27.9870446629089
3.15316999769124	-28.1230924271265
3.18689859514828	-28.2385530388823
3.2204776674741	-28.3481688470501
3.25402897084697	-28.4489988659349
3.29184279995205	-28.5557378019032
3.3360173768735	-28.6592007477095
3.38010786513331	-28.7460730253103
3.42211015162872	-28.8069536315785
3.46063369019153	-28.8514976330542
3.49695999202535	-28.8790219187927
3.53231002449738	-28.8966256413354
3.56526433736349	-28.9035716166132
3.59468864184892	-28.9012960544325
3.62332216815131	-28.8988722884541
3.65274647263675	-28.8786045613994
3.67876307485905	-28.8663420613139
3.7049989984909	-28.8442288891391
3.74789963443071	-28.8052252201568
3.78648875645848	-28.7708702725247
3.82209735680437	-28.730350959745
3.85608672627254	-28.6899039281351
3.89083624138377	-28.6441104461914
3.92510795066223	-28.5943307544616
3.95833413390476	-28.5440250067842
3.98648124114473	-28.4986288743292
4.01323506657634	-28.4566323193634
4.03856746309238	-28.4148886745215
4.06818736771878	-28.3714380857483
4.11166250996477	-28.2961527922289
4.15270099232076	-28.2299536869548
4.19309824838993	-28.167820015302
4.23056638278108	-28.1123738725878
4.26701624982882	-28.0589197577878
4.3039508839494	-28.0070615318789
4.34030841441184	-27.9566654287377
4.37638893511838	-27.9089363127132
4.4128157180198	-27.8667755524467
4.44975035214038	-27.8261005856161
4.48613096674915	-27.7906546901606
4.52067408331042	-27.7568632830774
4.55391525401894	-27.7279025502457
4.58344587904693	-27.7099862045277
4.61295157319689	-27.6823354618509
4.64286862683437	-27.6628709939953
4.6723556228258	-27.6459574566713
4.70227267646328	-27.6268518262036
4.72900169407253	-27.614491331951
4.75522025195411	-27.6050015072701
4.78214560022786	-27.5965321218201
4.81013820199384	-27.5900059270227
4.85375726619747	-27.5846405091777
4.89219384033529	-27.5807445652026
4.93086214075168	-27.5811068208447
4.96765100473921	-27.58429290659
5.00298244674406	-27.5869744476329
5.03443847120395	-27.5931732223601
5.06958028052672	-27.6023952762383
5.11365597663449	-27.6154377743687
5.15509483864469	-27.6341198747373
5.19231940229056	-27.6507774356983
5.22696218661665	-27.6678482119744
5.25973975273783	-27.6900859850673
5.29015780726802	-27.713235751068
5.31865952436278	-27.7352763359089
5.3460357734399	-27.7596381055618
5.37301848893653	-27.7853593664302
5.40039473801364	-27.812260099218
5.42739456366595	-27.8398161976054
5.45477081274306	-27.8678357762982
5.4817535282397	-27.8956697447541
5.51027581554381	-27.9302892396096
5.55462533904883	-27.980892483099
5.59397168193357	-28.0308679641271
5.63012430475695	-28.0754538835881
5.66457457112054	-28.1196919722332
5.69690537375563	-28.1626457581337
5.72624355647182	-28.203423410506
5.7553412788434	-28.2446699025496
5.78403890753238	-28.286417718333
5.81275472229784	-28.3262248735269
5.84185244466942	-28.3702623029679
5.87053188728192	-28.4115013014696
5.8996296096535	-28.4552339935644
5.92830905226599	-28.498596148448
5.95702486703145	-28.5421116098773
5.98612258940304	-28.5869285146672
6.01774563035498	-28.6346816506399
6.06329302262643	-28.7049007169218
6.10885219947543	-28.7747649031733
6.15127667869342	-28.8391634423444
6.1893473457316	-28.896114123325
6.22293369228592	-28.9465820319075
6.25386113763588	-28.9915692691579
6.28397673754516	-29.0379762578201
6.31362842577422	-29.0820694061688
6.34146312658902	-29.121831710415
6.36854976981943	-29.1594392828248
6.39638447063423	-29.2003376807005
6.436708253771	-29.2552647098914
6.48030115293185	-29.312442532493
6.5188702156534	-29.3604913850833
6.55539491006292	-29.4066115952379
6.5914630457923	-29.4515929345219
6.62698331110555	-29.4948910379085
6.66168359702931	-29.5391246610359
6.69126859950105	-29.574465089847
6.72037284568263	-29.6061957886211
6.74995784815437	-29.6390422969871
6.79162240713504	-29.6820408495006
6.83516772170394	-29.7303226260235
6.87564985689067	-29.7693075466821
6.91393750233037	-29.8034654563101
6.9527589425734	-29.8392058681626
6.98755508473147	-29.8675079987196
7.02133701676323	-29.8967748105628
7.05627631298223	-29.9233263978202
7.09029845267549	-29.9486764870621
7.12271120103646	-29.9717552533215
7.15415656763318	-29.9941672860501
7.20081834712639	-30.0244379348354
7.24543991192786	-30.0526146264487
7.28722117006114	-30.0734174409625
7.32576302675971	-30.0999513800595
7.36224224810708	-30.1192776094305
7.41008932832285	-30.1387960068293
7.45818615141435	-30.1669973257475
7.50204343690818	-30.1804540217408
7.5414711365668	-30.2020541044795
7.57809087352158	-30.217038761329
7.61268275923833	-30.226922377496
7.64820716048787	-30.2422965951017
7.68328750672179	-30.2525428536551
7.71832344745415	-30.2665464872365
7.75384784870369	-30.2786041228902
7.78892819493762	-30.291530534063
7.82396413566998	-30.304601667352
7.85855602138672	-30.3184065595867
7.90158268591957	-30.3337508630112
7.94376402381277	-30.3488500644711
7.98609149332058	-30.3634588929196
8.02772110981178	-30.3775642023606
8.06848109408232	-30.3942150089195
8.1070831021016	-30.4084817971141
8.14496041660361	-30.4255650907525
8.1825720101493	-30.4408562939632
8.22037685529959	-30.4552562477128
8.25798844884527	-30.472554029203
8.2966387697657	-30.4906350014921
8.33444361491599	-30.5100376523851
8.37182572218122	-30.5289933651155
8.40946147217748	-30.551164471074
8.44811179309791	-30.570299292001
8.48551805681371	-30.5948647714014
8.5232262761617	-30.6144656626154
8.56072433438968	-30.6346098316366
8.60840663263236	-30.6681590605664
8.64860505173244	-30.6925009715418
8.68782363436695	-30.7166962187638
8.7252006269265	-30.7366217967186
8.77372884841008	-30.7724858403539
8.81877354555375	-30.8024756353456
8.85508821386952	-30.8282914309794
8.90502033808342	-30.8649790004976
8.95228196329729	-30.8992980906155
8.99451364380263	-30.9297565050205
9.04199692497897	-30.967577226346
9.09188222147051	-31.0030126613263
9.14017940927213	-31.0445407958605
9.18881913032058	-31.082985526546
9.23437916608639	-31.1210585552613
9.27826701682006	-31.1566030275073
9.32186060035533	-31.1928242710111
9.36492730547826	-31.2293027783753
9.40528394983123	-31.2648338259051
9.44480823839443	-31.2960450436356
9.48410552083315	-31.3294373185319
9.52708529662317	-31.365884974505
9.57681097003088	-31.4069189174842
9.62378624177432	-31.447679345467
9.66916786923227	-31.4858388221143
9.71087458275568	-31.5177549293113
9.74947949853257	-31.5536355943276
9.78707103527033	-31.5871758275626
9.82989040144639	-31.624091559016
9.8822293151989	-31.6667836951959
9.92925518543473	-31.7046882267859
9.97240481700298	-31.740422921243
10	-31.7631758379392


==> figs/src/propa_3000_140-6.tsv <==
0	-inf
0.0311767894501423	-48.9361831641197
0.0653253630668902	-42.5816175268289
0.0994739366836393	-39.0010224742076
0.133622510300388	-36.5110898406961
0.167771083917137	-34.6093369664041
0.201919657533886	-33.076625725693
0.236068231150636	-31.7974898396243
0.270216804767385	-30.7035656890972
0.304365378384134	-29.7510105728481
0.338513952000883	-28.9100198812035
0.372662525617632	-28.1594104554136
0.406811099234381	-27.4835842717373
0.44095967285113	-26.8707222639796
0.475108246467879	-26.311657323956
0.509256820084628	-25.7991353267783
0.543405393701377	-25.3273157356826
0.577553967318126	-24.8914292105245
0.611702540934875	-24.4875312339856
0.645851114551624	-24.1123203264634
0.679999688168373	-23.7630071494165
0.714148261785122	-23.4372150256168
0.748296835401871	-23.1329007878982
0.78244540901862	-22.8482958474044
0.816593982635369	-22.58186059638
0.850742556252118	-22.3322456902575
0.884891129868868	-22.0982617965703
0.919039703485617	-21.8788565951292
0.953188277102366	-21.6730945030887
0.987336850719115	-21.480139387755
1.02148542433586	-21.2992419089595
1.05563399795261	-21.1297285499945
1.08978257156936	-20.9709909161551
1.12393114518611	-20.8224781283759
1.15807971880286	-20.6836908221568
1.19222829241961	-20.5541741837121
1.22637686603636	-20.4335129671511
1.26052543965311	-20.3213281965325
1.29467401326986	-20.2172725482416
1.32882258688661	-20.1210268136977
1.36297116050335	-20.0322980473363
1.3971197341201	-19.9508165704554
1.43126830773685	-19.8763332727116
1.4654168813536	-19.8086184644117
1.49956545497035	-19.7474601050862
1.5337140285871	-19.6926616376275
1.56786260220385	-19.6440410742987
1.6020111758206	-19.6014301897169
1.63615974943735	-19.5646727795518
1.6703083230541	-19.5336236833983
1.70445689667084	-19.5081486882968
1.73860547028759	-19.4881232348036
1.77275404390434	-19.4734312437653
1.80690261752109	-19.463965420293
1.84105119113784	-19.4596264734881
1.87519976475459	-19.4603217879315
1.90934833837134	-19.4659657822534
1.94349691198809	-19.4764796555332
1.97764548560484	-19.49179008858
2.01179405922159	-19.5118293593678
2.04594263283834	-19.5365355154173
2.08009120645508	-19.5658513465238
2.11423978007183	-19.5997240984241
2.14838835368858	-19.6381058670762
2.18253692730533	-19.6809530269007
2.21668550092208	-19.7282255613238
2.25083407453883	-19.7798874442798
2.28498264815558	-19.8359065676775
2.31913122177233	-19.8962538459381
2.35327979538908	-19.9609034068321
2.38742836900583	-20.0298329119438
2.42157694262258	-20.1030226407209
2.45572551623932	-20.1804554175095
2.48987408985607	-20.2621171285259
2.52402266347282	-20.3479959525229
2.55817123708957	-20.4380820416334
2.59231981070632	-20.5323680316636
2.62646838432307	-20.6308485079798
2.66061695793982	-20.7335194944887
2.69476553155657	-20.8403788018759
2.72891410517332	-20.9514257488987
2.76306267879007	-21.0666605025893
2.79721125240681	-21.1860841591078
2.83135982602356	-21.3096986989324
2.86550839964031	-21.4375062007693
2.89965697325706	-21.5695085693165
2.93380554687381	-21.7057076651695
2.96795412049056	-21.8461044169949
3.00210269410731	-21.9906981087148
3.03625126772406	-22.1394865578723
3.07039984134081	-22.2924651684813
3.10454841495756	-22.4496257019666
3.13869698857425	-22.6109562755409
3.17284556219086	-22.776440388094
3.20699413580747	-22.946055146011
3.24114270942408	-23.1197707530617
3.27529128304069	-23.297549460631
3.3094398566573	-23.4793432801307
3.34358843027391	-23.6650925961239
3.37773700389052	-23.8547248428504
3.41188557750713	-24.0481517570033
3.44603415112374	-24.2452668044963
3.48018272474035	-24.445943235526
3.51433129835696	-24.6500308839853
3.54847987197357	-24.8573522544632
3.58262844559018	-25.0676995734982
3.61677701920679	-25.2808310800862
3.6509255928234	-25.4964658677602
3.68507416644001	-25.7142797622072
3.71922274005662	-25.9339011505671
3.75337131367323	-26.1549050854785
3.78751988728984	-26.3768084177872
3.82166846090646	-26.5990657613433
3.85581703452307	-26.8210641476622
3.88996560813968	-27.0421189677144
3.92411418175629	-27.2614719117255
3.9582627553729	-27.4782888308013
3.99241132898951	-27.6916596820734
4.02655990260612	-27.9006020628209
4.06070847622273	-28.1040665878957
4.09485704983934	-28.3009454637962
4.12900562345595	-28.4900862716075
4.16315419707256	-28.6703093849342
4.19730277068917	-28.8404288032545
4.23145134430578	-28.999278288594
4.26559991792239	-29.1457409871403
4.299748491539	-29.2787798551897
4.33389706515561	-29.3974699475415
4.36804563877222	-29.5010306260988
4.40219421238883	-29.5888527773883
4.43634278600544	-29.660521486019
4.47049135962205	-29.7158335626005
4.50463993323866	-29.7548049337081
4.53878850685527	-29.7776689968854
4.57293708047188	-29.7848683309989
4.60708565408849	-29.7770368976432
4.6412342277051	-29.7549748491626
4.67538280132171	-29.7196206938152
4.70953137493832	-29.6720199355991
4.74367994855493	-29.613291865308
4.77782852217154	-29.5445991048318
4.81197709578815	-29.46711948852
4.84612566940476	-29.3820202530666
4.88027424302137	-29.2904374012635
4.91442281663798	-29.1934596739756
4.94857139025459	-29.0921156076436
4.9827199638712	-28.9873649532062
5.01686853748781	-28.8800941763149
5.05101711110443	-28.7711138655665
5.08516568472104	-28.6611584069723
5.11931425833765	-28.5508884522591
5.15346283195426	-28.4408939680935
5.18761140557087	-28.3316976326277
5.22175997918748	-28.2237600303167
5.25590855280409	-28.1174847467608
5.2900571264207	-28.0132225488284
5.32420570003731	-27.9112767224633
5.35835427365392	-27.8119082721578
5.39250284727053	-27.7153396173581
5.42665142088714	-27.621758919725
5.46079999450375	-27.5313245586251
5.49494856812036	-27.4441680853677
5.52909714173697	-27.3603972677352
5.56324571535358	-27.2800995689387
5.59739428897019	-27.2033444966065
5.6315428625868	-27.130185536382
5.66569143620341	-27.0606626184043
5.69984000982002	-26.9948040398542
5.73398858343663	-26.9326276151288
5.76813715705324	-26.8741422505967
5.80228573066985	-26.8193495397459
5.83643430428646	-26.7682444413662
5.87058287790307	-26.720816158892
5.90473145151968	-26.6770494389674
5.93888002513629	-26.6369249984927
5.9730285987529	-26.6004199219669
6.00717717236951	-26.5675086734947
6.04132574598612	-26.5381634037332
6.07547431960273	-26.5123540452558
6.10962289321934	-26.4900490523787
6.14377146683595	-26.4712156658657
6.17792004045256	-26.4558198334428
6.21206861406917	-26.4438266910227
6.24621718768578	-26.4352008394264
6.2803657613024	-26.4299061794594
6.31451433491901	-26.427906136468
6.34866290853562	-26.4291639806292
6.38281148215223	-26.4336426553399
6.41696005576884	-26.4413047434956
6.45110862938545	-26.4521128224526
6.48525720300206	-26.4660293634333
6.51940577661867	-26.4830164620449
6.55355435023528	-26.5030361701518
6.58770292385189	-26.5260505244538
6.6218514974685	-26.5520211123577
6.65600007108511	-26.5809092944375
6.69014864470172	-26.612676370628
6.72429721831833	-26.6472830975214
6.75844579193494	-26.6846897292477
6.79259436555155	-26.7248562669498
6.82674293916816	-26.7677420523759
6.86089151278477	-26.8133056073909
6.89504008640138	-26.8615048701875
6.92918866001799	-26.9122969512267
6.9633372336346	-26.965637812266
6.99748580725121	-27.0214823951118
7.03163438086782	-27.0797845585158
7.06578295448443	-27.1404966731143
7.09993152810104	-27.2035695911788
7.13408010171765	-27.2689527225018
7.16822867533426	-27.3365936190704
7.20237724895087	-27.4064377885572
7.23652582256748	-27.4784288397786
7.27067439618409	-27.5525081049139
7.3048229698007	-27.6286143349015
7.33897154341731	-27.7066838510655
7.37312011703392	-27.7866502303232
7.40726869065053	-27.8684439274746
7.44141726426714	-27.9519923886126
7.47556583788375	-28.0372198218254
7.50971441150037	-28.1240467847018
7.54386298511698	-28.2123902273108
7.57801155873359	-28.3021633797594
7.6121601323502	-28.3932753461541
7.64630870596681	-28.4856310493333
7.68045727958342	-28.5791312658999
7.71460585320003	-28.6736722886332
7.74875442681664	-28.7691457589738
7.78290300043325	-28.8654388570868
7.81705157404986	-28.9624341182139
7.85120014766647	-29.0600091781525
7.88534872128308	-29.1580370912021
7.91949729489969	-29.2563863869979
7.9536458685163	-29.3549208133261
7.98779444213291	-29.4534997353513
8.02194301574952	-29.5519784861316
8.05609158936613	-29.6502082405846
8.09024016298274	-29.7480364640834
8.12438873659935	-29.8453075555099
8.15853731021596	-29.9418629923117
8.19268588383257	-30.0375418361236
8.22683445744918	-30.1321816196089
8.26098303106579	-30.2256188532043
8.2951316046824	-30.3176896258023
8.32928017829901	-30.4082306630106
8.36342875191562	-30.4970802004651
8.39757732553223	-30.5840787064542
8.43172589914884	-30.6690700312777
8.46587447276545	-30.7519025651361
8.50002304638206	-30.8324300543329
8.53417161999867	-30.9105127459335
8.56832019361528	-30.9860186859561
8.60246876723189	-31.0588245334461
8.6366173408485	-31.1288165715418
8.67076591446511	-31.1958919679174
8.70491448808172	-31.2599594543606
8.73906306169834	-31.3209400455441
8.77321163531495	-31.3787680713785
8.80736020893156	-31.4333916049994
8.84150878254817	-31.484772742866
8.87565735616478	-31.5328882294185
8.90980592978139	-31.5777295702652
8.943954503398	-31.6193028027857
8.97810307701461	-31.6576285815912
9.01225165063122	-31.6927419739775
9.04640022424783	-31.724691767005
9.08054879786444	-31.7535399763278
9.11469737148105	-31.7793613642922
9.14884594509766	-31.8022424332469
9.18299451871427	-31.8222804415583
9.21714309233088	-31.8395827097399
9.25129166594749	-31.8542654935787
9.2854402395641	-31.8664526944212
9.31958881318071	-31.8762750356366
9.35373738679732	-31.8838689859715
9.38788596041393	-31.8893753929302
9.42203453403054	-31.8929386236734
9.45618310764715	-31.8947056495865
9.49033168126376	-31.8948248009379
9.52448025488037	-31.893444963571
9.55862882849698	-31.890714877886
9.59277740211359	-31.8867821381234
9.6269259757302	-31.8817925100549
9.66107454934681	-31.8758894582667
9.69522312296342	-31.8692134381362
9.72937169658003	-31.861901357074
9.76352027019664	-31.8540863164634
9.79766884381325	-31.8458971963996
9.83181741742986	-31.8374582458874
9.86596599104647	-31.8288889989148
9.90011456466308	-31.8203041294625
9.93426313827969	-31.8118131444485
9.96841171189631	-31.8035204090505
10	-31.79611224044

